Mortar coupling of $hp$-discontinuous Galerkin and boundary element methods for the Helmholtz equation

We design and analyze a coupling of a discontinuous Galerkin finite element method with a boundary element method to solve the Helmholtz equation with variable coefficients in three dimensions. The coupling is realized with a mortar variable that is related to an impedance trace on a smooth interface. The method obtained has a block structure with nonsingular subblocks. We prove quasi-optimality of the $h$- and $p$-versions of the scheme, under a threshold condition on the approximability properties of the discrete spaces. Amongst others, an essential tool in the analysis is a novel discontinuous-to-continuous reconstruction operator on tetrahedral meshes with curved faces.

==> output_dg2.csv <==
order,num_refines,errltwo,errhone,errphi,errm,totaldofs,k,it_count
1,2,0.8791449623391849,0.858935440643924,0.3988085761553307,1.4666664398008868,1826,10.882796185405306,76
1,3,0.6329196369174995,0.5844036767731214,0.14575084817314396,0.6745992111788546,13442,10.882796185405306,151
1,4,0.25070456097400956,0.26309861693956815,0.05367430395501569,0.28958054489626933,102914,10.882796185405306,233
1,5,0.0777509454620375,0.12367884064923758,0.015627433770449183,0.12058559898860846,804866,10.882796185405306,269
1,6,0.02068140939832328,0.06335542582229814,0.0040739142217323795,0.05507684420927981,6365186,10.882796185405306,459
2,2,0.4440006215152557,0.48447146506920663,0.09539573707903361,0.4946382610121788,4802,10.882796185405306,139
2,3,0.11251935490018262,0.17082157321080463,0.020791489710227925,0.14209592366785045,34562,10.882796185405306,230
2,4,0.012697975811939906,0.04814783312730247,0.002093609828110508,0.03420420311487121,261122,10.882796185405306,470
2,5,0.001323261467703619,0.012768907856192089,0.00021005265660715394,0.009072120701530469,2027522,10.882796185405306,1348
3,1,0.6689480884429597,0.6759739139461746,0.13968053565815197,0.6274878129746244,1466,10.882796185405306,148
3,2,0.1568231996871988,0.21857118744225473,0.027262645343943303,0.19105778887780153,9698,10.882796185405306,239
3,3,0.013573372752474838,0.04156538415393505,0.0019604128613001552,0.031236011209139193,69506,10.882796185405306,260
3,4,0.0010154807475510493,0.006640318168940166,0.00012445208321475477,0.00402123652069113,523778,10.882796185405306,1039
3,5,5.8358285872881e-05,0.0008504583178425708,7.560592279312512e-06,0.0004989549808647344,4061186,10.882796185405306,421
4,2,0.0654506820908584,0.10409796185333235,0.009578879110759116,0.07046815970366567,16898,10.882796185405306,1655
4,3,0.0035763046361826033,0.012650881807861279,0.00031838341577621266,0.0058821236415861405,121346,10.882796185405306,1913
1,2,0.43000132736710595,0.4921666772637447,0.1237814655297436,0.6162140112000559,1826,5.441398092702653,46
1,3,0.14953001297924573,0.2327411271317466,0.04066491452462001,0.257674301727788,13442,5.441398092702653,55
1,4,0.047333346143439925,0.12072124699825836,0.011765069669170122,0.11466828295242953,102914,5.441398092702653,58
1,5,0.012853517314531005,0.06226615623875188,0.0030955515425996416,0.054480105492809905,804866,5.441398092702653,57
2,2,0.08129263079292899,0.15430181898195372,0.017088347432376635,0.1306511827296001,4802,5.441398092702653,53
2,3,0.0109137381936387,0.04804663984915561,0.0019393311896509166,0.03439070609603357,34562,5.441398092702653,61
2,4,0.0012412808373843264,0.012686009847888022,0.00022364493169051554,0.009267826372235638,261122,5.441398092702653,72
3,2,0.010865497005466566,0.03740169586118779,0.0018318284274136253,0.0340699126136246,9698,5.441398092702653,61
3,3,0.0009435061130265223,0.0061161377194718656,0.00012600196425403446,0.004078641073931363,69506,5.441398092702653,72
3,4,5.8649481585221246e-05,0.0008222167925326387,7.924828262170281e-06,0.0005129407467938642,523778,5.441398092702653,90
4,1,0.028141941384730106,0.06554648009165352,0.004347018026067345,0.06310438620437671,2546,5.441398092702653,53
4,2,0.003492834894750384,0.012126861220084119,0.00032329812370767477,0.00565019281496277,16898,5.441398092702653,68
4,3,0.00010915395280901584,0.000819660435895547,1.05069060947009e-05,0.0003972532816226426,121346,5.441398092702653,90


==> output_dg_p.csv <==
order,num_refines,errltwo,errhone,errphi,errm,totaldofs,k,it_count
1,2,0.9708130912331181,0.9781752788461641,1.136688887338808,3.1016027902307415,1826,21.765592370810612,130
2,2,1.6948524150453013,1.1283373811537059,1.2474062671079125,5.4548974670002845,4802,21.765592370810612,733
3,2,0.6114814470877299,0.6652378807577414,0.14660709798438443,0.7269534817012278,9698,21.765592370810612,718
4,2,0.39905431624187376,0.45805550610912393,0.08632343066902887,0.46537833823892477,16898,21.765592370810612,494
5,2,0.24980405242754236,0.2951642301813322,0.04510461769021928,0.2624699741859041,26786,21.765592370810612,955
6,2,0.15249893515516738,0.1831480601819525,0.026792909850961964,0.14677230228047974,39746,21.765592370810612,1227
7,2,0.09523910978701083,0.11620292926824197,0.017085815759057335,0.08921651801553603,56162,21.765592370810612,1746
8,2,0.0567041544560933,0.07241175298514876,0.007293302878213828,0.04055524388950141,76418,21.765592370810612,2240
1,2,1.0858179624470137,0.8655064742762144,0.5612002120127829,2.4148008881038776,1826,10.882796185405306,106
2,2,0.44199238927611045,0.4586472296779522,0.09543994782570767,0.4792296393821071,4802,10.882796185405306,112
3,2,0.17869586745976365,0.22742071479693757,0.031368693975484425,0.19964565931193828,9698,10.882796185405306,94
4,2,0.05906207981518337,0.09381641668233552,0.007505244516170175,0.06842095181323762,16898,10.882796185405306,109
5,2,0.02454098616315461,0.04373589999994223,0.00198171027552169,0.018614786589241823,26786,10.882796185405306,121
6,2,0.006119535022222987,0.013239946694453327,0.0004918654124531996,0.007379448071678175,39746,10.882796185405306,133
7,2,0.00254366675914434,0.006138884693177675,8.168248997377314e-05,0.0014626681420719225,56162,10.882796185405306,146

